Personalized Predictions of Glioblastoma Infiltration: Mathematical Models, Physics-Informed Neural Networks and Multimodal Scans

Predicting the infiltration of Glioblastoma (GBM) from medical MRI scans is crucial for understanding tumor growth dynamics and designing personalized radiotherapy treatment plans.Mathematical models of GBM growth can complement the data in the prediction of spatial distributions of tumor cells. However, this requires estimating patient-specific parameters of the model from clinical data, which is a challenging inverse problem due to limited temporal data and the limited time between imaging and diagnosis. This work proposes a method that uses Physics-Informed Neural Networks (PINNs) to estimate patient-specific parameters of a reaction-diffusion PDE model of GBM growth from a single 3D structural MRI snapshot. PINNs embed both the data and the PDE into a loss function, thus integrating theory and data. Key innovations include the identification and estimation of characteristic non-dimensional parameters, a pre-training step that utilizes the non-dimensional parameters and a fine-tuning step to determine the patient specific parameters. Additionally, the diffuse domain method is employed to handle the complex brain geometry within the PINN framework. Our method is validated both on synthetic and patient datasets, and shows promise for real-time parametric inference in the clinical setting for personalized GBM treatment.

==> tab_Derr.csv <==
,$u^{FDM}_{X_{res}}$,$u^{FDM}_{X_{dat}}$,PET+SEG,SEG
median,5.56,6,7.48,7.58
mean,5.62,6.92,9.7,9.62
std,4.74,3.99,8.86,8.45

==> tab_Q_compare.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9,to10
case,$\mu_{D}$,$\mu_{R}$,$u_c^{FLAIR}$,$u_c^{T1Gd}$,m,A,$DICE^{FLAIR}$,$DICE^{T1Gd}$,$corr_{FET}$
Q1(SEG),0.903,0.946,0.5,0.58,-,-,0.777,0.818,0.0993
Q1(SEG+PET),0.911,0.926,0.435,0.513,0.75,0.247,0.778,0.82,0.0569
Q2(SEG),0.926,0.959,0.419,0.634,-,-,0.798,0.818,0.0543
Q2(SEG+PET),0.934,0.938,0.351,0.544,0.75,0.242,0.804,0.828,0.0458
Q3(SEG),0.906,0.94,0.3,0.7,-,-,0.755,0.688,0.631
Q3(SEG+PET),0.908,0.938,0.3,0.7,0.75,0.0917,0.755,0.685,0.634
Q4(SEG),0.938,0.957,0.5,0.768,-,-,0.712,0.729,0.108
Q4(SEG+PET),0.94,0.95,0.5,0.747,0.75,0.281,0.721,0.725,0.108
Q5(SEG),0.927,0.97,0.3,0.8,-,-,0.715,0.847,0.655
Q5(SEG+PET),0.933,0.957,0.3,0.781,0.75,0.245,0.699,0.848,0.704
Q6(SEG),0.941,0.967,0.464,0.716,-,-,0.789,0.827,0.356
Q6(SEG+PET),0.94,0.957,0.403,0.644,0.78,0.22,0.795,0.786,0.357
Q7(SEG),0.91,0.968,0.5,0.726,-,-,0.7,0.777,0.403
Q7(SEG+PET),0.909,0.961,0.5,0.696,0.762,0.237,0.706,0.772,0.407
Q8(SEG),0.925,0.977,0.486,0.745,-,-,0.724,0.774,0.389
Q8(SEG+PET),0.926,0.971,0.465,0.728,0.782,0.17,0.722,0.754,0.395
Q9(SEG),0.913,0.958,0.481,0.766,-,-,0.627,0.691,0.484
Q9(SEG+PET),0.912,0.939,0.404,0.716,0.75,0.193,0.641,0.719,0.479
Q10(SEG),0.943,0.961,0.5,0.792,-,-,0.714,0.69,0.215
Q10(SEG+PET),0.943,0.951,0.5,0.75,0.75,0.227,0.722,0.683,0.211
Q11(SEG),0.953,0.96,0.444,0.8,-,-,0.494,0.256,-0.0703
Q11(SEG+PET),0.96,0.95,0.35,0.8,0.75,0.147,0.515,0.3,-0.0482
Q12(SEG),0.93,0.977,0.404,0.753,-,-,0.693,0.74,0.412
Q12(SEG+PET),0.927,0.964,0.378,0.708,0.773,0.189,0.691,0.746,0.401
Q13(SEG),0.953,0.968,0.3,0.769,-,-,0.697,0.801,0.562
Q13(SEG+PET),0.955,0.956,0.3,0.738,0.793,0.194,0.69,0.786,0.57
Q14(SEG),0.913,0.937,0.493,0.7,-,-,0.768,0.663,0.206
Q14(SEG+PET),0.921,0.924,0.478,0.7,0.75,0.23,0.767,0.676,0.189
Q15(SEG),0.912,0.942,0.5,0.7,-,-,0.553,0.336,0.351
Q15(SEG+PET),0.913,0.937,0.5,0.7,0.78,0.314,0.561,0.347,0.355
Q16(SEG),0.876,0.908,0.5,0.795,-,-,0.536,0.656,0.65
Q16(SEG+PET),0.88,0.896,0.484,0.76,0.75,0.248,0.534,0.774,0.678


==> tab_RHOerr.csv <==
,$u^{FDM}_{X_{res}}$,$u^{FDM}_{X_{dat}}$,PET+SEG,SEG
median,0.628,2.93,1.35,1.25
mean,1.09,2.54,1.37,1.45
std,1.2,1.53,1.07,0.823

==> tab_char_Q.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9
case,$R^{FLAIR}_{seg}$,$R^{T1Gd}_{seg}$,$\bar{L}$,$\bar{D}/\bar{\rho}$,$\mathcal{D}$,$\mathcal{R}$,$R^{FLAIR}_{sph}$,$R^{T1Gd}_{sph}$
Q1,32.5,26,35,12,0.099,10.1,35,25
Q2,30.5,18.5,35,14,0.107,9.35,29,17
Q3,37.3,15.9,40,18,0.106,9.43,30,14
Q4,55.2,45,60,26,0.085,11.8,57,44
Q5,46.9,20.9,50,24,0.098,10.2,39,22
Q6,56.9,34,65,34,0.0897,11.1,52,34
Q7,58.2,37.9,65,32,0.087,11.5,57,40
Q8,40.1,19.5,50,24,0.098,10.2,39,22
Q9,43,24.6,50,24,0.098,10.2,39,22
Q10,34.9,30.4,40,14,0.0935,10.7,40,31
Q11,48.8,13.6,55,30,0.0996,10,36,11
Q12,50.2,34.9,55,24,0.0891,11.2,51,37
Q13,60.2,25.1,65,36,0.0923,10.8,48,27
Q14,49.8,41.2,50,18,0.0849,11.8,52,42
Q15,49.8,34.9,50,20,0.0894,11.2,48,36
Q16,26.2,8.06,30,12,0.115,8.66,23,10


==> tab_jana_char.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9,to10,to11,to12,to13,to14,to15
case,$D$,$\rho$,$t_{end}$,$D/\rho$,$R^{FLAIR}_{seg}$,$R^{T1Gd}_{seg}$,$\bar{L}$,$\bar{D}/\bar{\rho}$,$\mathcal{D}$,$\mathcal{R}$,${R}^{FLAIR}_{sph}$,${R}^{T1Gd}_{sph}$,$\mu_D$,$\mu_R$
P1,0.188,0.029,273,6.48,23.4,16.7,25,8,0.113,8.84,24,16,0.726,0.896
P2,0.06,0.024,338,2.5,24.2,17,25,8,0.113,8.84,24,16,0.286,0.917
P3,0.846,0.01,1090,84.6,77.9,33.8,80,40,0.0791,12.6,75,59,1.83,0.865
P4,0.223,0.01,848,22.3,48.5,23.4,55,28,0.0962,10.4,41,23,0.65,0.816
P5,2.45,0.107,93.3,22.9,44.9,38.1,45,16,0.0889,11.3,46,36,1.27,0.887
P6,0.44,0.029,406,15.2,51.4,42.2,55,22,0.0853,11.7,55,43,0.693,1
P7,0.196,0.007,1580,28,53.2,39.4,60,28,0.0882,11.3,53,38,0.976,0.976
P8,0.484,0.025,392,19.4,45.7,30.3,55,26,0.0927,10.8,46,31,0.676,0.908


==> tab_pat_char_metric.csv <==
to1,to2,to3,to4
case,$DICE^{FLAIR}$,$DICE^{T1Gd}$,$corr_{FET}$
P1 (char),0.409,0.397,0.658
P2 (char),0.399,0.436,0.759
P3 (char),0.478,0.293,0.402
P4 (char),0.568,0.259,0.446
P5 (char),0.74,0.565,0.389
P6 (char),0.409,0.188,0.469
P7 (char),0.727,0.687,0.429
P8 (char),0.635,0.514,0.611


==> tab_pat_compare.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9,to10,to11
case,$\mu_{D}$,$\mu_{R}$,$D/\rho$,$u_c^{FLAIR}$,$u_c^{T1Gd}$,m,A,$DICE^{FLAIR}$,$DICE^{T1Gd}$,$corr_{FET}$
P1 ($^*$),0.83,0.896,6.48,0.521,0.693,1.04,-,0.723,0.661,0.777
P1 (SEG),0.899,0.899,8,0.5,0.603,-,-,0.702,0.69,0.71
P1 (SEG+PET),0.887,0.894,7.93,0.396,0.512,1.18,0.219,0.619,0.562,0.713
P2 ($^*$),0.313,0.894,2.5,0.436,0.559,1.18,-,0.747,0.651,0.844
P2 (SEG),0.814,0.877,7.43,0.493,0.611,-,-,0.726,0.537,0.817
P2 (SEG+PET),0.802,0.859,7.47,0.4,0.532,1.2,0.261,0.762,0.639,0.829
P3 ($^*$),1.77,0.943,84.6,0.347,0.614,1.08,-,0.511,0.554,0.475
P3 (SEG),0.764,0.825,37,0.5,0.7,-,-,0.553,0.801,0.505
P3 (SEG+PET),0.763,0.821,37.2,0.5,0.7,0.8,0.394,0.551,0.805,0.54
P4 ($^*$),0.822,0.83,22.3,0.416,0.796,0.989,-,0.426,0,0.591
P4 (SEG),0.844,0.948,24.9,0.49,0.7,-,-,0.709,0.659,0.478
P4 (SEG+PET),0.842,0.94,25.1,0.435,0.658,0.874,0.34,0.715,0.592,0.49
P5 ($^*$),1.31,0.86,22.9,0.374,0.601,0.98,-,0.813,0.802,0.503
P5 (SEG),0.905,0.933,15.5,0.415,0.7,-,-,0.808,0.803,0.401
P5 (SEG+PET),0.898,0.901,15.9,0.331,0.607,0.8,0.249,0.81,0.789,0.406
P6 ($^*$),0.819,0.972,15.2,0.369,0.614,1.07,-,0.503,0.242,0.513
P6 (SEG),0.924,0.943,21.6,0.5,0.7,-,-,0.578,0.362,0.502
P6 (SEG+PET),0.924,0.937,21.7,0.5,0.7,0.8,0.342,0.585,0.376,0.532
P7 ($^*$),1.3,0.93,28,0.362,0.604,1.19,-,0.775,0.747,0.423
P7 (SEG),0.848,0.942,25.2,0.466,0.7,-,-,0.8,0.779,0.438
P7 (SEG+PET),0.843,0.915,25.8,0.419,0.628,0.8,0.28,0.791,0.788,0.429
P8 ($^*$),0.978,0.909,19.4,0.355,0.602,1.15,-,0.755,0.69,0.74
P8 (SEG),0.927,0.954,25.3,0.5,0.683,-,-,0.746,0.694,0.624
P8 (SEG+PET),0.919,0.952,25.1,0.401,0.61,1.2,0.289,0.741,0.653,0.627


==> tab_pat_compare_all.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9,to10,to11
case,$\mu_{D}$,$\mu_{R}$,$D/\rho$,$u_c^{FLAIR}$,$u_c^{T1Gd}$,m,A,$DICE^{FLAIR}$,$DICE^{T1Gd}$,$corr_{PET}$
P1 ($^*$),0.83,0.896,6.48,0.521,0.693,1.04,-,0.723,0.661,0.777
P1 (SEG),0.899,0.899,8,0.5,0.603,-,-,0.702,0.69,0.71
P1 (SEG+PET),0.887,0.894,7.93,0.396,0.512,1.18,0.219,0.619,0.562,0.713
P2 ($^*$),0.313,0.894,2.5,0.436,0.559,1.18,-,0.747,0.651,0.844
P2 (SEG),0.814,0.877,7.43,0.493,0.611,-,-,0.726,0.537,0.817
P2 (SEG+PET),0.802,0.859,7.47,0.4,0.532,1.2,0.261,0.762,0.639,0.829
P3 ($^*$),1.77,0.943,84.6,0.347,0.614,1.08,-,0.511,0.554,0.475
P3 (SEG),0.764,0.825,37,0.5,0.7,-,-,0.553,0.801,0.505
P3 (SEG+PET),0.763,0.821,37.2,0.5,0.7,0.8,0.394,0.551,0.805,0.54
P4 ($^*$),0.822,0.83,22.3,0.416,0.796,0.989,-,0.426,0,0.591
P4 (SEG),0.844,0.948,24.9,0.49,0.7,-,-,0.709,0.659,0.478
P4 (SEG+PET),0.842,0.94,25.1,0.435,0.658,0.874,0.34,0.715,0.592,0.49
P5 ($^*$),1.31,0.86,22.9,0.374,0.601,0.98,-,0.813,0.802,0.503
P5 (SEG),0.905,0.933,15.5,0.415,0.7,-,-,0.808,0.803,0.401
P5 (SEG+PET),0.898,0.901,15.9,0.331,0.607,0.8,0.249,0.81,0.789,0.406
P6 ($^*$),0.819,0.972,15.2,0.369,0.614,1.07,-,0.503,0.242,0.513
P6 (SEG),0.924,0.943,21.6,0.5,0.7,-,-,0.578,0.362,0.502
P6 (SEG+PET),0.924,0.937,21.7,0.5,0.7,0.8,0.342,0.585,0.376,0.532
P7 ($^*$),1.3,0.93,28,0.362,0.604,1.19,-,0.775,0.747,0.423
P7 (SEG),0.848,0.942,25.2,0.466,0.7,-,-,0.8,0.779,0.438
P7 (SEG+PET),0.843,0.915,25.8,0.419,0.628,0.8,0.28,0.791,0.788,0.429
P8 ($^*$),0.978,0.909,19.4,0.355,0.602,1.15,-,0.755,0.69,0.74
P8 (SEG),0.927,0.954,25.3,0.5,0.683,-,-,0.746,0.694,0.624
P8 (SEG+PET),0.919,0.952,25.1,0.401,0.61,1.2,0.289,0.741,0.653,0.627


==> tab_pat_dice_detail.csv <==
to1,to2,to3,to4,to5,to6,to7
case,$DICE^{FLAIR}$,$prec^{FLAIR}$,$rec^{FLAIR}$,$DICE^{T1Gd}$,$prec^{T1Gd}$,$rec^{T1Gd}$
P1 ($^*$),0.723,0.711,0.734,0.661,0.731,0.603
P1 (SEG),0.702,0.63,0.791,0.69,0.575,0.863
P1 (SEG+PET),0.619,0.475,0.889,0.562,0.398,0.954
P2 ($^*$),0.747,0.82,0.686,0.651,0.56,0.777
P2 (SEG),0.726,0.866,0.626,0.537,0.72,0.427
P2 (SEG+PET),0.762,0.745,0.78,0.639,0.639,0.639
P3 ($^*$),0.511,0.378,0.784,0.554,0.383,0.999
P3 (SEG),0.553,0.699,0.457,0.801,0.743,0.869
P3 (SEG+PET),0.551,0.707,0.451,0.805,0.76,0.855
P4 ($^*$),0.426,0.841,0.286,0,-,0
P4 (SEG),0.709,0.657,0.77,0.659,0.536,0.857
P4 (SEG+PET),0.715,0.627,0.831,0.592,0.433,0.939
P5 ($^*$),0.813,0.796,0.832,0.802,0.771,0.835
P5 (SEG),0.808,0.82,0.796,0.803,0.813,0.793
P5 (SEG+PET),0.81,0.808,0.813,0.789,0.75,0.831
P6 ($^*$),0.503,0.346,0.919,0.242,0.138,0.988
P6 (SEG),0.578,0.442,0.834,0.362,0.223,0.956
P6 (SEG+PET),0.585,0.454,0.824,0.376,0.235,0.952
P7 ($^*$),0.775,0.647,0.966,0.747,0.607,0.971
P7 (SEG),0.8,0.832,0.771,0.779,0.846,0.722
P7 (SEG+PET),0.791,0.84,0.747,0.788,0.831,0.75
P8 ($^*$),0.755,0.744,0.766,0.69,0.688,0.691
P8 (SEG),0.746,0.712,0.784,0.694,0.646,0.75
P8 (SEG+PET),0.741,0.626,0.906,0.653,0.518,0.882


==> tab_sfb_char.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9
case,$R_{fla}$,$R_{t1Gd}$,$\bar{L}$,$\bar{D}/\bar{\rho}$,$\mathcal{D}$,$\mathcal{R}$,$\bar{R}_{fla}$,$\bar{R}_{t1Gd}$
B1,32.5,26,35,12,0.099,10.1,35,25
B2,49.8,41.2,50,18,0.0849,11.8,52,42
B3,49.8,34.9,50,20,0.0894,11.2,48,36
B4,30.5,18.5,35,14,0.107,9.35,29,17
B5,37.3,15.9,40,18,0.106,9.43,30,14
B6,26.2,8.06,30,12,0.115,8.66,23,10


==> tab_syn.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9,to10
case,$\mu_{D}$,$\mu_{R}$,$x_0$,$y_0$,$z_0$,$u_c^{FLAIR}$,$u_c^{T1Gd}$,m,A
S1 (GT),0.796,0.919,164,116,99,0.35,0.6,1,0.1
S1 (PET+SEG),0.785,0.91,165,115,98.1,0.357,0.617,0.944,0.084
S1 (SEG),0.8,0.922,165,115,98.1,0.385,0.639,-,-
S2 (GT),0.796,0.919,65,70,99,0.35,0.6,1,0.1
S2 (PET+SEG),0.766,0.91,64.1,70,99.1,0.381,0.635,0.97,0.112
S2 (SEG),0.77,0.916,64.1,70,99.1,0.399,0.649,-,-
S3 (GT),0.796,0.943,164,116,99,0.3,0.6,1,0.1
S3 (PET+SEG),0.916,0.962,164,118,100,0.359,0.628,1.01,0.136
S3 (SEG),0.92,0.964,164,118,100,0.393,0.654,-,-
S4 (GT),1.02,0.935,65,70,99,0.3,0.6,1,0.1
S4 (PET+SEG),0.908,0.959,64,68,99,0.321,0.665,0.857,0.0658
S4 (SEG),0.911,0.963,64,68,99,0.332,0.678,-,-
S5 (GT),0.887,0.938,164,116,99,0.3,0.7,1,0.1
S5 (PET+SEG),0.889,0.953,166,116,100,0.3,0.7,0.961,0.0736
S5 (SEG),0.892,0.953,166,116,100,0.31,0.7,-,-
S6 (GT),0.849,0.98,65,70,99,0.3,0.7,1,0.1
S6 (PET+SEG),0.888,0.956,63,68,99,0.3,0.673,0.999,0.0697
S6 (SEG),0.888,0.957,63,68,99,0.3,0.672,-,-
S7 (GT),0.756,0.962,65,70,99,0.3,0.65,1,0.1
S7 (PET+SEG),0.901,0.96,64,69,98,0.328,0.647,1.01,0.113
S7 (SEG),0.906,0.961,64,69,98,0.344,0.657,-,-
S8 (GT),0.756,0.962,164,116,99,0.3,0.65,1,0.1
S8 (PET+SEG),0.924,0.971,165,115,99,0.331,0.656,1.02,0.117
S8 (SEG),0.929,0.973,165,115,99,0.353,0.669,-,-


==> tab_syn_char.csv <==
to1,to2,to3,to4,to5,to6,to7,to8,to9,to10,to11,to12,to13,to14,to15
case,$D$,$\rho$,$t_{end}$,$D/\rho$,$R^{FLAIR}_{seg}$,$R^{T1Gd}_{seg}$,$\bar{L}$,$\bar{D}/\bar{\rho}$,$\mathcal{D}$,$\mathcal{R}$,${R}^{FLAIR}_{sph}$,${R}^{T1Gd}_{sph}$,$\mu_D$,$\mu_R$
S1,0.13,0.025,300,5.2,17.6,11.2,20,6,0.122,8.16,20,13,0.796,0.919
S2,0.13,0.025,300,5.2,16.4,11.1,20,6,0.122,8.16,20,13,0.796,0.919
S3,0.38,0.025,400,15.2,40,28.4,45,18,0.0943,10.6,42,30,0.796,0.943
S4,0.38,0.025,400,15.2,38.4,27.5,40,14,0.0935,10.7,40,31,1.02,0.935
S5,0.52,0.025,400,20.8,44,26.2,50,22,0.0938,10.7,44,30,0.887,0.938
S6,0.52,0.025,400,20.8,41.7,23.9,50,24,0.098,10.2,39,22,0.849,0.98
S7,0.11,0.01,900,11,29.2,18.1,35,14,0.107,9.35,29,17,0.756,0.962
S8,0.11,0.01,900,11,30.4,20.2,35,14,0.107,9.35,29,17,0.756,0.962

